A Deep Dive into NFT Rug Pulls

NFT rug pull is one of the most prominent type of scam that the developers of a project abandon it and then run away with investors' funds. Although they have drawn attention from our community, to the best of our knowledge, the NFT rug pulls have not been systematically explored. To fill the void, this paper presents the first in-depth study of NFT rug pulls. Specifically, we first compile a list of 253 known NFT rug pulls as our initial ground truth, based on which we perform a pilot study, highlighting the key symptoms of NFT rug pulls. Then, we enforce a strict rule-based method to flag more rug pulled NFT projects in the wild, and have labelled 7,487 NFT rug pulls as our extended ground truth. Atop it, we have investigated the art of NFT rug pulls, with kinds of tricks including explicit ones that are embedded with backdoors, and implicit ones that manipulate the market. To release the expansion of the scam, we further design a prediction model to proactively identify the potential rug pull projects in an early stage ahead of the scam happens. We have implemented a prototype system deployed in the real-world setting for over 5 months. Our system has raised alarms for 7,821 NFT projects, by the time of this writing, which can work as a whistle blower that pinpoints rug pull scams timely, thus mitigating the impacts.

==> Figure/code/hidden_mint.txt <==
totalSupply = 8390
maxTokens = 50000

function mint(address recipient, uint256 seed) external override whenNotPaused {
    require(admins[_msgSender()], "Only admins can call this");
    require(minted + 1 <= maxTokens, "All tokens minted");
    minted++;
    generate(recipient, minted, seed);
    ...      
    _safeMint(recipient, minted);
}

==> Figure/code/setTokenURI.txt <==
function setTokenURIExtension(uint256 tokenId, string calldata uri) external override extensionRequired {
    _setTokenURIExtension(tokenId, uri);
}

function setTokenURIExtension(uint256[] memory tokenIds, string[] calldata uris) external override extensionRequired {
    require(tokenIds.length == uris.length, "Invalid input");
    for (uint i = 0; i < tokenIds.length; i++) {
        _setTokenURIExtension(tokenIds[i], uris[i]);            
    }
}

function _setTokenURIExtension(uint256 tokenId, string calldata uri) internal {
    require(_tokensExtension[tokenId] == msg.sender, "Invalid token");
    _tokenURIs[tokenId] = uri;
}

==> Figure/code/unauthorized.txt <==
function setContracts(address _staking, address _metadata) external onlyOwner {
    staking = IBlockverseStaking(_staking);
    metadata = IBlockverseMetadata(_metadata);
}    

function transferFrom(address from, address to, uint256 tokenId) public virtual override(ERC721, IERC721) {
    // allow admin contracts to be send without approval
    if(_msgSender() != address(staking) && _msgSender() != owner()) {
        require(_isApprovedOrOwner(_msgSender(), tokenId), "ERC721: transfer caller is not owner nor approved");
    }
    _transfer(from, to, tokenId);
}
